The iron and oxygen content of LMC Classical Cepheids and its implications for the Extragalactic Distance Scale and Hubble constant

Classical Cepheids are primary distance indicators and a crucial stepping stone to determining the present-day Hubble constant Ho to the precision and accuracy required to constrain apparent deviations from the LCDM Concordance Cosmological Model. We have measured the iron and oxygen abundances of of 89 Cepheids in the LMC, one of the anchors of the local Distance Scale, quadrupling the prior sample and including 68 of the 70 Cepheids used to constrain Ho by the SH0ES program. The goal is to constrain the extent to which the Cepheid luminosity is influenced by their chemical composition, an important contributor to the uncertainty on the determination of the Ho itself and a critical factor in the internal consistency of the distance ladder. We have derived stellar parameters and abundances from a self-consistent spectroscopic analysis based on Equivalent Width of absorption lines. The [Fe/H] distribution of LMC Cepheids is a single Gaussian with a mean of -0.4079+-0.003 dex (0.1 dex systematic uncertainty) and sigma 0.076+-0.003 dex. The latter is fully compatible with the measurement error and supports the low dispersion of 0.069 mag seen in the NIR HST LMC period-luminosity relation. The uniformity of the abundance has the important consequence that the LMC Cepheids alone cannot provide any meaningful constraint on the dependence of the Cepheid Period-Luminosity relation on chemical composition at any wavelength. This revises a prior claim based on a small sample of 22 LMC Cepheids that there was little dependence (or uncertainty) between composition and NIR luminosity, a conclusion which would produce a conflict between anchors of the distance ladder with different mean abundance. The chemical homogeneity of the LMC Cepheid population makes it an ideal environment to calibrate the metallicity dependence between the more metal poor SMC and metal rich Milky Way and NGC4258.

==> Figures/Fe_vs_params/README.txt <==
conda activate myconda
cd /Users/mromanie/Desktop/PROPs/P106/SH0ES-LMC/

Fe_params_horizontal.pdf:
python paper1_figures.py vsP (w/ what = 'Tot20allRT20M', vsP(what, orientation='horizontal'); Figure 1)

Fe_params_vertical.pdf:
python paper1_figures.py vsP (w/ what = 'Tot20allRT20M'; Figure 1)

Fe_params_horizontal_R08.pdf:
python paper1_figures.py vsP (w/ what = 'R08', vsP(what, orientation='horizontal'); Figure 1)

==> Figures/HRD/README.txt <==
cd ~/Desktop/PROPs/P106/SH0ES-LMC
conda activate myconda

hrd.pdf:
python Riess_2019_ApJ_876_85_Figures.py hrd (w/ what = 'Tot20allRT20M')

==> Figures/PL/README.txt <==
conda activate myconda
cd ~/Desktop/PROPs/P106/SH0ES-LMC/

- PL.pdf
python paper1_figures.py PL_met


==> Figures/PL_residuals/README.txt <==
conda activate myconda
cd /Users/mromanie/Desktop/PROPs/P106/SH0ES-LMC/

WHFe_residuals.pdf:
python paper1_figures.py fig3 (w/ what = 'Tot20all', Figure 2)


h_residuals.pdf:
python paper1_figures.py h_residuals


==> Figures/ages/README.txt <==
cd ~/Desktop/PROPs/P106/SH0ES-LMC
conda activate myconda

ages.pdf:
python paper1_figures.py ages (w/ what = 'Tot20allRT20M')

==> Figures/fe_hist/README.txt <==
conda activate myconda
cd /Users/mromanie/Desktop/PROPs/P106/SH0ES-LMC/

fe_hist_T20all.pdf
python paper1_figures.py histograms(what, 'Fe') (w/ what = 'Tot20all', Figure 2)

fe_hist_R08.pdf
python paper1_figures.py histograms(what, 'Fe') (w/ what = 'R08', Figure 2)

fe_hist_RT20M.pdf
python paper1_figures.py histograms(what, 'Fe') (w/ what = 'RT20M', Figure 2)

fe_hist_T20allRT20M.pdf
python paper1_figures.py histograms(what, 'Fe') (w/ what = 'T20allRT20M', Figure 2)

o_hist_T20allRT20M.pdf
python paper1_figures.py histograms(what, 'O') (w/ what = 'T20allRT20M', Figure 2)


o_hist_T20all.pdf
python paper1_figures.py histograms(what, 'O') (w/ what = 'Tot20all', Figure 2)

==> Figures/gala_diganostics/README.txt <==
conda activate myconda
cd /Volumes/Disko/LACES/data/

- gala_diagnostics.pdf
python gala.py diagnostics

- gala_diagnostics_R08LDR.pdf
python gala.py diagnostics --gala_in R08LDR


==> Figures/nlines/README.txt <==
conda activate myconda
cd /Volumes/Disko/LACES/data

- nlines.pdf
python gala.py nlines


==> Figures/onsky/README.txt <==
cd ~/Desktop/PROPs/P106/SH0ES-LMC/onsky

- Launch Aladin

- Load the background DSS image and the catalogues:

  - From the main Aladin window: Tool --> Macro Controller...
  - From the Macro Controller window:

    - File --> Load script (command-s): onsky_aladin.txt
    - File --> Load params (command-p): onsky_params_aladin.txt
    - Exec. all

- Take a screeshot of the Aladin window and save it a pdf.

- Import it in Powerpoint to retouch it, e.g. thicker compass and image scale.


==> Figures/params_pulsation/README.txt <==
conda activate myconda
cd /Users/mromanie/Desktop/PROPs/P106/SH0ES-LMC/

logP_params.pdf:
python paper1_figures.py vsP (w/ what = 'Tot20allRT20M', Figure 2)

phase_teff.pdf:
python paper1_figures.py phase_teff (w/ what = 'Tot20allRT20M')

==> SH0ES LMC spectroscopy(1)/Figures/Fe_vs_params/README.txt <==
conda activate myconda
cd /Users/mromanie/Desktop/PROPs/P106/SH0ES-LMC/

Fe_params_horizontal.pdf:
python paper1_figures.py vsP (w/ what = 'Tot20allRT20M', vsP(what, orientation='horizontal'); Figure 1)

Fe_params_vertical.pdf:
python paper1_figures.py vsP (w/ what = 'Tot20allRT20M'; Figure 1)

Fe_params_horizontal_R08.pdf:
python paper1_figures.py vsP (w/ what = 'R08', vsP(what, orientation='horizontal'); Figure 1)

==> SH0ES LMC spectroscopy(1)/Figures/HRD/README.txt <==
cd ~/Desktop/PROPs/P106/SH0ES-LMC
conda activate myconda

hrd.pdf:
python Riess_2019_ApJ_876_85_Figures.py hrd (w/ what = 'Tot20allRT20M')

==> SH0ES LMC spectroscopy(1)/Figures/PL/README.txt <==
conda activate myconda
cd ~/Desktop/PROPs/P106/SH0ES-LMC/

- PL.pdf
python paper1_figures.py PL_met


==> SH0ES LMC spectroscopy(1)/Figures/PL_residuals/README.txt <==
conda activate myconda
cd /Users/mromanie/Desktop/PROPs/P106/SH0ES-LMC/

WHFe_residuals.pdf:
python paper1_figures.py fig3 (w/ what = 'Tot20all', Figure 2)


h_residuals.pdf:
python paper1_figures.py h_residuals


==> SH0ES LMC spectroscopy(1)/Figures/ages/README.txt <==
cd ~/Desktop/PROPs/P106/SH0ES-LMC
conda activate myconda

ages.pdf:
python paper1_figures.py ages (w/ what = 'Tot20allRT20M')

==> SH0ES LMC spectroscopy(1)/Figures/fe_hist/README.txt <==
conda activate myconda
cd /Users/mromanie/Desktop/PROPs/P106/SH0ES-LMC/

fe_hist_T20all.pdf
python paper1_figures.py histograms(what, 'Fe') (w/ what = 'Tot20all', Figure 2)

fe_hist_R08.pdf
python paper1_figures.py histograms(what, 'Fe') (w/ what = 'R08', Figure 2)

fe_hist_RT20M.pdf
python paper1_figures.py histograms(what, 'Fe') (w/ what = 'RT20M', Figure 2)

fe_hist_T20allRT20M.pdf
python paper1_figures.py histograms(what, 'Fe') (w/ what = 'T20allRT20M', Figure 2)

o_hist_T20allRT20M.pdf
python paper1_figures.py histograms(what, 'O') (w/ what = 'T20allRT20M', Figure 2)


o_hist_T20all.pdf
python paper1_figures.py histograms(what, 'O') (w/ what = 'Tot20all', Figure 2)

==> SH0ES LMC spectroscopy(1)/Figures/gala_diganostics/README.txt <==
conda activate myconda
cd /Volumes/Disko/LACES/data/

- gala_diagnostics.pdf
python gala.py diagnostics

- gala_diagnostics_R08LDR.pdf
python gala.py diagnostics --gala_in R08LDR


==> SH0ES LMC spectroscopy(1)/Figures/nlines/README.txt <==
conda activate myconda
cd /Volumes/Disko/LACES/data

- nlines.pdf
python gala.py nlines


==> SH0ES LMC spectroscopy(1)/Figures/onsky/README.txt <==
cd ~/Desktop/PROPs/P106/SH0ES-LMC/onsky

- Launch Aladin

- Load the background DSS image and the catalogues:

  - From the main Aladin window: Tool --> Macro Controller...
  - From the Macro Controller window:

    - File --> Load script (command-s): onsky_aladin.txt
    - File --> Load params (command-p): onsky_params_aladin.txt
    - Exec. all

- Take a screeshot of the Aladin window and save it a pdf.

- Import it in Powerpoint to retouch it, e.g. thicker compass and image scale.


==> SH0ES LMC spectroscopy(1)/Figures/params_pulsation/README.txt <==
conda activate myconda
cd /Users/mromanie/Desktop/PROPs/P106/SH0ES-LMC/

logP_params.pdf:
python paper1_figures.py vsP (w/ what = 'Tot20allRT20M', Figure 2)

phase_teff.pdf:
python paper1_figures.py phase_teff (w/ what = 'Tot20allRT20M')

==> SH0ES LMC spectroscopy(1)/Tables/linelist/README.txt <==
cd /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal
csh linelist2tex_csh.txt  --> turns linelist.txt into linelist.tex (full version) linelist10.tex (abrdged version for print paper)



==> SH0ES LMC spectroscopy(1)/Tables/linelist/linelist2tex_csh.txt <==
#!/bin/csh
cat *.EW | grep -v \# | awk '{print $1, $8, $3, $4}' | sort | uniq > alllines.txt

cat alllines.txt | awk '$2 == "26.00"' | awk '{printf "%.2f & %.2f & %.3f & %.2f \\\\ \n", $1, $2, $3, $4}' | awk '$3=="26.00"{$3="FeI"}1' > linelist.tex
cat alllines.txt | awk '$2 == "26.01"' | awk '{printf "%.2f & %.2f & %.3f & %.2f \\\\ \n", $1, $2, $3, $4}' | awk '$3=="26.01"{$3="FeII"}1' >> linelist.tex
cat alllines.txt | awk '$2 == "8.00"'  | awk '{printf "%.2f & %.2f & %.3f & %.2f \\\\ \n", $1, $2, $3, $4}' | awk '$3=="8.00"{$3="OI"}1' >> linelist.tex

sort -o linelist.tex linelist.tex

set nFeI = `grep -w FeI linelist.tex | wc | awk '{print $1}'`
set nFeII = `grep -w FeII linelist.tex | wc | awk '{print $1}'`
set nOI = `grep -w OI linelist.tex | wc | awk '{print $1}'`
echo Number of lines ... FeI: $nFeI, FeII: $nFeII, OI: $nOI


# Abridged version to include in the paper version of the article
cat linelist.tex | head -n +10 > linelist10.tex
echo "\ldots & \ldots & \ldots & \ldots \\ " >> linelist10.tex

rm alllines.txt


==> SH0ES LMC spectroscopy(1)/Tables/obslog/README.txt <==
cd /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/106.21ML.003/ABgrade/

# Creates obslog.tex and the abridged version obslog10.tex
csh obslog_csh.txt


==> SH0ES LMC spectroscopy(1)/Tables/obslog/obslog10_csh.txt <==
conda activate myconda
# Needed for fitsheader

set dir = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/106.21ML.003/ABgrade/
ls "$dir"*.xml | sed 's/xml/fits/g' | sed 's/_raw2raw//g' | xargs fitsheader -f -k OBJECT -k ARCFILE -k MJD-OBS | awk '{printf "%s & %s & %.5f \\\\ \n", $2, $3, $4}' | grep OGLE | sed 's/.fits//g' | sed 's/UVES.//g' | sort > obslog.tex
cat obslog.tex | head -n +10 > obslog10.tex
echo "\ldots & \ldots & \ldots \\" >> obslog10.tex

echo '\hline' > tmp.tex
set dir =  /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/66.D-0571/
ls "$dir"*.xml | sed 's/xml/fits/g' | xargs fitsheader -f -k ARCFILE -k MJD-OBS | awk '{printf "OGLE0510 & %s & %.5f \\\\ \n", $2, $3, $4}'  | grep 2000 | sed 's/.fits//g' | sed 's/UVES.//g' >> tmp.tex
cat tmp.tex >> obslog.tex
cat tmp.tex >> obslog10.tex

rm tmp.tex


==> SH0ES LMC spectroscopy(1)/Tables/obslog/obslog_csh.txt <==
conda activate myconda

set dir = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/106.21ML.003/ABgrade/
ls "$dir"*.xml | sed 's/xml/fits/g' | sed 's/_raw2raw//g' | xargs fitsheader -f -k OBJECT -k ARCFILE -k MJD-OBS | awk '{print $2, "&", $3, "&", $4, "\\\\"'} | grep OGLE | sed 's/.fits//g' | sed 's/UVES.//g' | sort

echo '\hline'
set dir =  /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/66.D-0571/
ls "$dir"*.xml | sed 's/xml/fits/g' | xargs fitsheader -f -k ARCFILE -k MJD-OBS | awk '{print "OGLE0510 &", $2, "&", $3, "\\\\"'} | grep 2000 | sed 's/.fits//g' | sed 's/UVES.//g'


==> SH0ES LMC spectroscopy(1)/Tables/params_abus/Fe_abundances2tex10_csh.txt <==
#!/bin/csh
set file_abundances = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal/abundances.dat
set file_phases = /Users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat

cat $file_abundances | grep -v CEP | awk '{printf "%s & %.0f & %.0f & %.2f & %.2f & %.2f & %.2f\n",  $1, $2, $6, $3, $7, $4, $8'} | head -n +10 > tmp1
grep -v \# /users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat | awk '{print $1, $3}' | sort | awk '{printf "& %.4f \\\\ \n", $2}' | head -n +10 > tmp2
paste -d' ' tmp1 tmp2 > parameters10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> parameters10.tex
\rm tmp1 tmp2


cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $9, $10, $11, $12, $13, $14, $15, $16'} | head -n +10 > abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> abundances10.tex


==> SH0ES LMC spectroscopy(1)/Tables/params_abus/Fe_abundances2tex_csh.txt <==
#!/bin/csh
set file_abundances = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal/abundances.dat
set file_phases = /Users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat

cat $file_abundances | grep -v CEP | awk '{printf "%s & %.0f & %.0f & %.2f & %.2f & %.2f & %.2f\n",  $1, $2, $6, $3, $7, $4, $8'} > tmp1
grep -v \# /users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat | awk '{print $1, $3}' | sort | awk '{printf "& %.4f \\\\ \n", $2}' > tmp2
paste -d' ' tmp1 tmp2 > parameters.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> parameters.tex
\rm tmp1 tmp2


cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $9, $10, $11, $12, $13, $14, $15, $16'} > abundances.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> abundances.tex


==> SH0ES LMC spectroscopy(1)/Tables/params_abus/README.txt <==
cd /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal
(csh extract_abu.csh --> GALA output to the summary table abundances.dat)

csh abundances2tex.csh --> turns abundances.dat into
    Fe_abundances.tex, O_abundances.tex and parameters.tex (full version of paper tables)
    Fe_abundances10.tex, O_abundances10.tex and parameters10.tex (abridged version of paper tables)


==> SH0ES LMC spectroscopy(1)/Tables/params_abus/abundances2tex_csh.txt <==
#!/bin/csh
set file_abundances = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal/abundances.dat
set file_phases = /Users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat

cat $file_abundances | grep -v CEP | awk '{printf "%s & %.0f & %.0f & %.2f & %.2f & %.2f & %.2f\n",  $1, $2, $6, $3, $7, $4, $8}' > tmp1
grep -v \# /users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat | awk '{print $1, $3}' | sort | awk '{printf "& %.4f \\\\ \n", $2}' > tmp2
paste -d' ' tmp1 tmp2 > parameters.tex
\rm tmp1 tmp2
#
# Abridged version to include in the paper version of the article
cat parameters.tex | head -n +10 > parameters10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> parameters10.tex


cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $9, $10, $11, $12, $13, $14, $15, $16}' > Fe_abundances.tex
#
# Abridged version to include in the paper version of the article
cat Fe_abundances.tex | head -n +10 > Fe_abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> Fe_abundances10.tex


###cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $22, $23, $24, $25'} > O_abundances.tex
cat $file_abundances | grep -v CEP | awk '{if ($25 == 0) {printf "%s & ---- & --- & --- \\\\ \n", $1 } else {printf "%s & %.2f & %.2f & %i \\\\ \n",  $1, $22, $24, $25}}' > O_abundances.tex
set n_all = `wc O_abundances.tex | awk '{print $1}'`
set n_noO = `grep '& --- &' O_abundances.tex | wc | awk '{print $1}'`
echo No oxygen measured for $n_noO out of $n_all stars \(lines not measured, or no convergence in abundance analysis\).
#
# Abridged version to include in the paper version of the article
cat O_abundances.tex | head -n +10 > O_abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots \\ " >> O_abundances10.tex




==> SH0ES LMC spectroscopy(1)/Tables/params_abusR08/README.txt <==
cd /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal
(csh extract_abu.csh --> GALA output to the summary table abundances.dat)

csh abundances2tex.csh --> turns abundances.dat into
    R08_Fe_abundances.tex, R08_O_abundances.tex and R08_parameters.tex (full version of paper tables)
    R08_Fe_abundances10.tex, R08_O_abundances10.tex and R08_parameters10.tex (abridged version of paper tables)

==> SH0ES LMC spectroscopy(1)/Tables/params_abusR08/abundances2tex_csh.txt <==
#!/bin/csh
set file_abundances = ./abundances.dat
set file_phases = ./phases.txt

# HV879/OGLE510 is lso in the Riess+19 SH0ES sample, so let's exclude it here.
cat $file_abundances | grep -v CEP | grep -v OGLE510 | awk '{printf "%s & %.0f & %.0f & %.2f & %.2f & %.2f & %.2f\n",  $1, $2, $6, $3, $7, $4, $8}' > tmp1
grep -v \# $file_phases | grep -v OGLE510 | awk '{print $1, $5}' | sort -V | awk '{printf "& %.3f \\\\ \n", $2}' > tmp2
paste -d' ' tmp1 tmp2 > R08_parameters.tex
\rm tmp1 tmp2
#
# Abridged version to include in the paper version of the article
cat R08_parameters.tex | head -n +10 > R08_parameters10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> R08_parameters10.tex


cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $9, $10, $11, $12, $13, $14, $15, $16}' > R08_Fe_abundances.tex
#
# Abridged version to include in the paper version of the article
cat R08_Fe_abundances.tex | head -n +10 > R08_Fe_abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> R08_Fe_abundances10.tex


###cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $22, $23, $24, $25'} > R08_O_abundances.tex
cat $file_abundances | grep -v CEP | awk '{if ($25 == 0) {printf "%s & ---- & --- & --- \\\\ \n", $1 } else {printf "%s & %.2f & %.2f & %i \\\\ \n",  $1, $22, $24, $25}}' > R08_O_abundances.tex
set n_all = `wc R08_O_abundances.tex | awk '{print $1}'`
set n_noO = `grep '& --- &' R08_O_abundances.tex | wc | awk '{print $1}'`
echo No oxygen measured for $n_noO out of $n_all stars \(lines not measured, or no convergence in abundance analysis\).
#
# Abridged version to include in the paper version of the article
cat R08_O_abundances.tex | head -n +10 > R08_O_abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots \\ " >> R08_O_abundances10.tex


==> SH0ES LMC spectroscopy(1)/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> Tables/linelist/README.txt <==
cd /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal
csh linelist2tex_csh.txt  --> turns linelist.txt into linelist.tex (full version) linelist10.tex (abrdged version for print paper)



==> Tables/linelist/linelist2tex_csh.txt <==
#!/bin/csh
cat *.EW | grep -v \# | awk '{print $1, $8, $3, $4}' | sort | uniq > alllines.txt

cat alllines.txt | awk '$2 == "26.00"' | awk '{printf "%.2f & %.2f & %.3f & %.2f \\\\ \n", $1, $2, $3, $4}' | awk '$3=="26.00"{$3="FeI"}1' > linelist.tex
cat alllines.txt | awk '$2 == "26.01"' | awk '{printf "%.2f & %.2f & %.3f & %.2f \\\\ \n", $1, $2, $3, $4}' | awk '$3=="26.01"{$3="FeII"}1' >> linelist.tex
cat alllines.txt | awk '$2 == "8.00"'  | awk '{printf "%.2f & %.2f & %.3f & %.2f \\\\ \n", $1, $2, $3, $4}' | awk '$3=="8.00"{$3="OI"}1' >> linelist.tex

sort -o linelist.tex linelist.tex

set nFeI = `grep -w FeI linelist.tex | wc | awk '{print $1}'`
set nFeII = `grep -w FeII linelist.tex | wc | awk '{print $1}'`
set nOI = `grep -w OI linelist.tex | wc | awk '{print $1}'`
echo Number of lines ... FeI: $nFeI, FeII: $nFeII, OI: $nOI


# Abridged version to include in the paper version of the article
cat linelist.tex | head -n +10 > linelist10.tex
echo "\ldots & \ldots & \ldots & \ldots \\ " >> linelist10.tex

rm alllines.txt


==> Tables/obslog/README.txt <==
cd /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/106.21ML.003/ABgrade/

# Creates obslog.tex and the abridged version obslog10.tex
csh obslog_csh.txt


==> Tables/obslog/obslog10_csh.txt <==
conda activate myconda
# Needed for fitsheader

set dir = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/106.21ML.003/ABgrade/
ls "$dir"*.xml | sed 's/xml/fits/g' | sed 's/_raw2raw//g' | xargs fitsheader -f -k OBJECT -k ARCFILE -k MJD-OBS | awk '{printf "%s & %s & %.5f \\\\ \n", $2, $3, $4}' | grep OGLE | sed 's/.fits//g' | sed 's/UVES.//g' | sort > obslog.tex
cat obslog.tex | head -n +10 > obslog10.tex
echo "\ldots & \ldots & \ldots \\" >> obslog10.tex

echo '\hline' > tmp.tex
set dir =  /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/66.D-0571/
ls "$dir"*.xml | sed 's/xml/fits/g' | xargs fitsheader -f -k ARCFILE -k MJD-OBS | awk '{printf "OGLE0510 & %s & %.5f \\\\ \n", $2, $3, $4}'  | grep 2000 | sed 's/.fits//g' | sed 's/UVES.//g' >> tmp.tex
cat tmp.tex >> obslog.tex
cat tmp.tex >> obslog10.tex

rm tmp.tex


==> Tables/obslog/obslog_csh.txt <==
conda activate myconda

set dir = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/106.21ML.003/ABgrade/
ls "$dir"*.xml | sed 's/xml/fits/g' | sed 's/_raw2raw//g' | xargs fitsheader -f -k OBJECT -k ARCFILE -k MJD-OBS | awk '{print $2, "&", $3, "&", $4, "\\\\"'} | grep OGLE | sed 's/.fits//g' | sed 's/UVES.//g' | sort

echo '\hline'
set dir =  /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Raw/66.D-0571/
ls "$dir"*.xml | sed 's/xml/fits/g' | xargs fitsheader -f -k ARCFILE -k MJD-OBS | awk '{print "OGLE0510 &", $2, "&", $3, "\\\\"'} | grep 2000 | sed 's/.fits//g' | sed 's/UVES.//g'


==> Tables/params_abus/Fe_abundances2tex10_csh.txt <==
#!/bin/csh
set file_abundances = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal/abundances.dat
set file_phases = /Users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat

cat $file_abundances | grep -v CEP | awk '{printf "%s & %.0f & %.0f & %.2f & %.2f & %.2f & %.2f\n",  $1, $2, $6, $3, $7, $4, $8'} | head -n +10 > tmp1
grep -v \# /users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat | awk '{print $1, $3}' | sort | awk '{printf "& %.4f \\\\ \n", $2}' | head -n +10 > tmp2
paste -d' ' tmp1 tmp2 > parameters10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> parameters10.tex
\rm tmp1 tmp2


cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $9, $10, $11, $12, $13, $14, $15, $16'} | head -n +10 > abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> abundances10.tex


==> Tables/params_abus/Fe_abundances2tex_csh.txt <==
#!/bin/csh
set file_abundances = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal/abundances.dat
set file_phases = /Users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat

cat $file_abundances | grep -v CEP | awk '{printf "%s & %.0f & %.0f & %.2f & %.2f & %.2f & %.2f\n",  $1, $2, $6, $3, $7, $4, $8'} > tmp1
grep -v \# /users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat | awk '{print $1, $3}' | sort | awk '{printf "& %.4f \\\\ \n", $2}' > tmp2
paste -d' ' tmp1 tmp2 > parameters.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> parameters.tex
\rm tmp1 tmp2


cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $9, $10, $11, $12, $13, $14, $15, $16'} > abundances.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> abundances.tex


==> Tables/params_abus/README.txt <==
cd /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal
(csh extract_abu.csh --> GALA output to the summary table abundances.dat)

csh abundances2tex.csh --> turns abundances.dat into
    Fe_abundances.tex, O_abundances.tex and parameters.tex (full version of paper tables)
    Fe_abundances10.tex, O_abundances10.tex and parameters10.tex (abridged version of paper tables)


==> Tables/params_abus/abundances2tex_csh.txt <==
#!/bin/csh
set file_abundances = /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal/abundances.dat
set file_phases = /Users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat

cat $file_abundances | grep -v CEP | awk '{printf "%s & %.0f & %.0f & %.2f & %.2f & %.2f & %.2f\n",  $1, $2, $6, $3, $7, $4, $8}' > tmp1
grep -v \# /users/mromanie/LACES/data/Kurucz/Comparisons/SaraDesktop/synthmags/mag_hst_filters.dat | awk '{print $1, $3}' | sort | awk '{printf "& %.4f \\\\ \n", $2}' > tmp2
paste -d' ' tmp1 tmp2 > parameters.tex
\rm tmp1 tmp2
#
# Abridged version to include in the paper version of the article
cat parameters.tex | head -n +10 > parameters10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> parameters10.tex


cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $9, $10, $11, $12, $13, $14, $15, $16}' > Fe_abundances.tex
#
# Abridged version to include in the paper version of the article
cat Fe_abundances.tex | head -n +10 > Fe_abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> Fe_abundances10.tex


###cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $22, $23, $24, $25'} > O_abundances.tex
cat $file_abundances | grep -v CEP | awk '{if ($25 == 0) {printf "%s & ---- & --- & --- \\\\ \n", $1 } else {printf "%s & %.2f & %.2f & %i \\\\ \n",  $1, $22, $24, $25}}' > O_abundances.tex
set n_all = `wc O_abundances.tex | awk '{print $1}'`
set n_noO = `grep '& --- &' O_abundances.tex | wc | awk '{print $1}'`
echo No oxygen measured for $n_noO out of $n_all stars \(lines not measured, or no convergence in abundance analysis\).
#
# Abridged version to include in the paper version of the article
cat O_abundances.tex | head -n +10 > O_abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots \\ " >> O_abundances10.tex




==> Tables/params_abusR08/README.txt <==
cd /Volumes/Disko/LACES/data/SH0ES-LACES/UVES/Abundances/FREETotal
(csh extract_abu.csh --> GALA output to the summary table abundances.dat)

csh abundances2tex.csh --> turns abundances.dat into
    R08_Fe_abundances.tex, R08_O_abundances.tex and R08_parameters.tex (full version of paper tables)
    R08_Fe_abundances10.tex, R08_O_abundances10.tex and R08_parameters10.tex (abridged version of paper tables)

==> Tables/params_abusR08/abundances2tex_csh.txt <==
#!/bin/csh
set file_abundances = ./abundances.dat
set file_phases = ./phases.txt

# HV879/OGLE510 is lso in the Riess+19 SH0ES sample, so let's exclude it here.
cat $file_abundances | grep -v CEP | grep -v OGLE510 | awk '{printf "%s & %.0f & %.0f & %.2f & %.2f & %.2f & %.2f\n",  $1, $2, $6, $3, $7, $4, $8}' > tmp1
grep -v \# $file_phases | grep -v OGLE510 | awk '{print $1, $5}' | sort -V | awk '{printf "& %.3f \\\\ \n", $2}' > tmp2
paste -d' ' tmp1 tmp2 > R08_parameters.tex
\rm tmp1 tmp2
#
# Abridged version to include in the paper version of the article
cat R08_parameters.tex | head -n +10 > R08_parameters10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> R08_parameters10.tex


cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $9, $10, $11, $12, $13, $14, $15, $16}' > R08_Fe_abundances.tex
#
# Abridged version to include in the paper version of the article
cat R08_Fe_abundances.tex | head -n +10 > R08_Fe_abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots & \ldots \\ " >> R08_Fe_abundances10.tex


###cat $file_abundances | grep -v CEP | awk '{printf "%s & %.2f & %.2f & %.2f & %i \\\\ \n",  $1, $22, $23, $24, $25'} > R08_O_abundances.tex
cat $file_abundances | grep -v CEP | awk '{if ($25 == 0) {printf "%s & ---- & --- & --- \\\\ \n", $1 } else {printf "%s & %.2f & %.2f & %i \\\\ \n",  $1, $22, $24, $25}}' > R08_O_abundances.tex
set n_all = `wc R08_O_abundances.tex | awk '{print $1}'`
set n_noO = `grep '& --- &' R08_O_abundances.tex | wc | awk '{print $1}'`
echo No oxygen measured for $n_noO out of $n_all stars \(lines not measured, or no convergence in abundance analysis\).
#
# Abridged version to include in the paper version of the article
cat R08_O_abundances.tex | head -n +10 > R08_O_abundances10.tex
echo "\ldots & \ldots & \ldots & \ldots \\ " >> R08_O_abundances10.tex


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

